IndoBERTweet: A Pretrained Language Model for Indonesian Twitter with Effective Domain-Specific Vocabulary Initialization

We present IndoBERTweet, the first large-scale pretrained model for Indonesian Twitter that is trained by extending a monolingually-trained Indonesian BERT model with additive domain-specific vocabulary. We focus in particular on efficient model adaptation under vocabulary mismatch, and benchmark different ways of initializing the BERT embedding layer for new word types. We find that initializing with the average BERT subword embedding makes pretraining five times faster, and is more effective than proposed methods for vocabulary adaptation in terms of extrinsic evaluation over seven Twitter-based datasets.

==> notes.txt <==
Reviewer-1 & 3: Nothing

Reviewer-2:
- The title could be disambiguated: its current formulation suggests that IndoBERTweet makes use of the proposed vocabulary initialization strategies, but the body of the paper suggests otherwise. (ignore? X)
- Section 2 could use a high-level overview of the IndoBERTweet model. (X)
- Section 2.2 could be clarified with additional context for the method to distinguish the from-scratch IndoBERTweet model and models based on domain-adaptive pretraining. (X)
- Section 3 could benefit from additional details on the different pretraining pipelines of the different baselines and proposed models (X)
- Section 4 could be broken up more clearly -- rather than introducing the experiments/results in the table one portion at a time, overview the full experimental setup and table, followed by further analysis. Results on IndoBERTweet and the vocabulary initialization strategies could be split into separate subsections to illustrate the distinction between the two contributions. (Should we? I disagree X)
- IndoBERT and domain-adaptive pretraining without vocabulary augmentation seems more like a baseline for vocabulary augmentation and could be presented prior to the vocabulary augmentation results.(X)
- clearer research contribution. training indobertweet from scratch vs subword averaging (its clear enough I think X)
- Additional intuition or discussion on the success of the subword averaging strategy (Sec4) (X)
- It's not clear that the claim in line 239 holds unconditionally, as the adapted IndoBERT model appears to underperform IndoBERTweet in more than one dataset. (X)
- Some qualification ("on average") and/or illustration of statistical (in)significance would help to support this claim. (ignore? X)
- The notation at line 139, with the universal quantifier over x written literally over top of x, is unfamiliar to me (X)
- The paper reminds me of work like https://www.aclweb.org/anthology/2020.findings-emnlp.118/ and https://www.aclweb.org/anthology/2020.findings-emnlp.240/ and papers they cite and are cited by.  Not sure if citation is critical; those papers did not explore the initialization issue, to my knowledge,  but perhaps provide another testbed for the ideas in this paper. (X)
- "Domain" is not a well-defined concept, and I'd suggest that calling text . "domain-general" is just a way of privileging a particular kind of text (or its authors or provenance).  I'd suggest that Wikipedia and . "web" (whatever that means in practice) don't deserve that privileged status.  In sum, I don't think your project is really about going from "general" to "specific" but rather moving from one domain to another. (I disagree? X)
- Vocabulary "adaptation"  (e.g., line 231) vs. "initialization"  (e.g., Section 2.2 header) vs. "injection"  (e.g., Table 2) (X)
- Section 2.2, Method 4: T_{IB(x)} appears to be the _set of_ WordPiece tokens (X)
- Lines 191-192: formatting of MALAYBERT (with â€œMalayâ€  in small caps) vs. malayBERT (X)
- Domain-adaptive pretraining"  vs. "domain adaptive pretraining"  (e.g., lines 199-200) (X)


==> response_emnlp.txt <==
REVIEWER-1
==========
>> The technical novelty is limited.

We contend that while the technical novelty is limited, our efficient methodology for domain-adaptive pretraining is a notable contribution.


>> Other initialization methods like Xavier and Kaiming initialization should be compared

Thanks for the suggestion. We will consider including these results in the appendix or Github repository when the model and code are released.


REVIEWER-2
==========
>> ... organizational comments.

Many thanks for the highly-detailed, valuable feedback. We will gratefully take on board your suggestions about organization and presentation when preparing the camera-ready (if the paper is accepted).


>> Additional intuition or discussion on the success of the subword averaging strategy

We will provide additional analysis over non-overlapping vocabularies in the camera-ready to strengthen the intuition and discussion.


>> Its not clear that the claim in line 239 holds unconditionally

This is a valid point: we will paraphrase this in the camera-ready and provide statistical significance between IndoBERTweet (1M steps) and the adapted IndoBERT model.


>> The notation at line 139, with the universal quantifier over x written literally over top of x, is unfamiliar to me.

You are correct that this is somewhat non-standard, and will see if we can reformat to a more standard notation (while fitting the equation into a single line).


>> Did you perform any filtering on the crawled tweets for malignant content (e.g., hate speech)?

No, we did not, we only filter redundant tweets that have the same IDs.


>> Did you consider alternate base models for the experiments in Section 5?

Yes, we did initially consider English BERT-base. However, since BERTweet is trained based on the RoBERTa framework, we only conducted experiments with roberta-base.


>> two missing references

Thanks for the suggestions; we will include them in the camera-ready.


>> Typos, Grammar, Style, and Presentation Improvements

We will revise the paper according to the helpful suggestions.


REVIEWER-3
==========
>> The paper mainly discusses one aspect of domain adaptation i.e Adaptation from a Generic Vocabulary to a Specific vocabulary.  It would be interesting how this approach would fair in other settings such as Switching between different sub-topics within the Social Media Data.

Thanks for the suggestion. We didn't explore sub-topics in our experiments largely because it detracts slightly from the core narrative of the paper. That said, we agree it's an interesting angle and are keen to explore it in future work.



==> review_emnlp.txt <==
============================================================================
                            REVIEWER #1
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This paper proposes a new way to effectively initialize word embeddings for domain adaption. As a by-product, 
the authors also release the first Indonesian Twitter LM that is useful for downstream tasks including sentiment analysis, 
emotion classification, hate speech detection, and NER. The paper is overall well-written and provides interesting discussion 
for a research question of limited importance. See "Reasons to accept" and "Reasons to reject" for detailed strengths and weaknesses.

I would lean to recommend acceptance for this paper.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
- The paper is well-written and easy to follow.
- The paper releases IndoBERTTweet, which could be an important resource for a low-resource language, which should be encouraged by the community.
- The paper provides abundant experiments on multiple tasks and the results are overall good, though the improvements are moderate.
- The presented fastText projection baseline is interesting.
- The authors also provide results on English RoBERTa, which should be valuable for a broader audience.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
- The research question the paper is trying to tackle is some kind of trivial. 
- The technical novelty is limited.
- Some other initialization methods like Xavier and Kaiming initialization should be compared.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 4
    Overall Recommendation - Short Paper: 3.5



============================================================================
                            REVIEWER #2
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This short paper considers the scenario where one wants to build a BERTish masked language model for a new language/domain.  
The established approach is to train from scratch in the language and domain of interest.  This is expensive.  
The paper asks whether and how we can do better if we start from a pretrained MLM in the desired language, but out of domain. 
An effective solution is to augment the vocabulary and carry out domain-adaptive (continued) pretraining in the desired domain; 
this gets to similar performance (on downstream tasks) as the from-scratch solution, in a fifth of the time.  The initialization 
method is noted to have an effect on performance.  The paper focuses on Indonesian tweets but has auxiliary experiments to test 
the idea on English tweets, finding a negative result.

Strengths:

The authors thoroughly evaluate several different strategies for domain-adaptive pretraining with and without domain-specific vocabulary.

The proposed solution is effective, outperforming several different types of baselines while being relatively computationally efficient.

The fact that the proposed solution is most effective provides novel insights on the behavior of pretrained language models in different languages and domains.

Weaknesses:

The paper could benefit from clearer framing and focus: the from-scratch IndoBERTweet model and the subword averaging strategy are 
seemingly disjoint directions that are variously presented as separate and joint contributions; the descriptions of the methods and 
experimental setups could also be clarified.  See additional organizational comments below.

Additional intuition or discussion on the success of the subword averaging strategy would be helpful in Section 4.

Itâ€™s not clear that the claim in line 239 holds unconditionally, as the adapted IndoBERT model appears to underperform IndoBERTweet
in more than one dataset.  Some qualification (â€œon averageâ€ ) and/or illustration of statistical (in)significance would help to support this claim.

The additional experiments in Section 5 are interesting, but due to the caveats listed in the paper, the results are not comparable.  
These experiments could benefit from benchmarking BERTweet against vocabulary initialization with a more comparable model.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
+ The dual problems of adapting humongous models to domains and languages of an application, and doing so cheaply, are important ones worthy of study.
+ The paper makes a clear and concrete contribution to methods:  "average of subwords" initialization of a new wordpiece's base-level embedding is a clear winner.
+ The proposed techniques for vocabulary initialization are effective and efficient, and the thorough experiments provide new insights about 
adapting pretrained language models.
+ It's great to see work on Indonesian, which despite a huge population of speakers, is understudied in NLP.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
- I can see an argument that the method ought to be tested on more domains/languages to make a more convincing case.  I think the paper 
should be accepted, though, because building a new corpus and executing experiments like these is hard to scale across a lot of datasets.  
This paper is a nice, focused research contribution, and scaling it up can be a different kind of contribution.
- The paper could be organized more clearly, and the results could benefit from additional intuition or discussion of their significance.
---------------------------------------------------------------------------


Questions for the Author(s)
---------------------------------------------------------------------------
The notation at line 139, with the universal quantifier over x written literally over top of x, is unfamiliar to me.  Not sure if 
this is deliberate, or a mistake, or just something I'm not familiar with.  I understood what you meant.

Did you perform any filtering on the crawled tweets for malignant content (e.g., hate speech)?

Did you consider alternate base models for the experiments in Section 5?
---------------------------------------------------------------------------


Missing References
---------------------------------------------------------------------------
The paper reminds me of work like https://www.aclweb.org/anthology/2020.findings-emnlp.118/ and https://www.aclweb.org/anthology/2020.findings-emnlp.240/ 
and papers they cite and are cited by.  Not sure if citation is critical; those papers did not explore the initialization issue, to my knowledge, 
but perhaps provide another testbed for the ideas in this paper.
---------------------------------------------------------------------------


Typos, Grammar, Style, and Presentation Improvements
---------------------------------------------------------------------------
I take a bit of an issue with the term "domain-general."  "Domain" is not a well-defined concept, and I'd suggest that calling text 
"domain-general" is just a way of privileging a particular kind of text (or its authors or provenance).  I'd suggest that Wikipedia and 
"web" (whatever that means in practice) don't deserve that privileged status.  In sum, I don't think your project is really about going from 
"general" to "specific" but rather moving from one domain to another.

Vocabulary â€œadaptationâ€  (e.g., line 231) vs. â€œinitializationâ€  (e.g., Section 2.2 header) vs. â€œinjectionâ€  (e.g., Table 2)

Section 2.2, Method 4: T_{IB(x)} appears to be the _set of_ WordPiece tokens

Lines 191-192: formatting of MALAYBERT (with â€œMalayâ€  in small caps) vs. malayBERT

â€œDomain-adaptive pretrainingâ€  vs. â€œdomain adaptive pretrainingâ€  (e.g., lines 199-200)


Organizational comments:

The title could be disambiguated: its current formulation suggests that IndoBERTweet makes use of the proposed vocabulary initialization 
strategies, but the body of the paper suggests otherwise.

Section 2 could use a high-level overview of the IndoBERTweet model.

Section 2.2 could be clarified with additional context for the method to distinguish the from-scratch IndoBERTweet model and models based 
on domain-adaptive pretraining.

Section 3 could benefit from additional details on the different pretraining pipelines of the different baselines and proposed models

Section 4 could be broken up more clearly -- rather than introducing the experiments/results in the table one portion at a time, overview 
the full experimental setup and table, followed by further analysis.  Results on IndoBERTweet and the vocabulary initialization strategies 
could be split into separate subsections to illustrate the distinction between the two contributions.

IndoBERT and domain-adaptive pretraining without vocabulary augmentation seems more like a baseline for vocabulary augmentation and could 
be presented prior to the vocabulary augmentation results.

Some discussion of further significance of the results would be helpful in the conclusion.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                         Reproducibility: 4
    Overall Recommendation - Short Paper: 3.5



============================================================================
                            REVIEWER #3
============================================================================

What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
---------------------------------------------------------------------------
The paper demonstrates that the  approach of BERT initialization of Sub word embedding with Domain specific Vocabulary works 
better than pre-training from scratch. The paper has taken the Indonesian tweet data set for their experiments.

One of the key contributions of the paper is a pre-trained BERT model for Indonesian language on social data.
The impact of different vocabulary sizes  on performance is not clearly discussed with the proposed approach.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
The paper runs experiments with multiple tweeter data sets both with and without Domain adaptive Pre-training.
The paper convincingly proves that Vocabulary adaption improves the overall results on the baseline BERT Models.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
The paper mainly discusses one aspect of domain adaptation i.e Adaptation from a Generic Vocabulary to a Specific vocabulary . It would be interesting how this approach would fair in other settings such as Switching between different sub-topics within the Social Media Data.
---------------------------------------------------------------------------

